Accuracy of Mathematical Functions in Julia

Basic computer arithmetic operations, such as $+$, $\times$, or $\div$ are correctly rounded, whilst mathematical functions such as $e^x$, $\ln(x)$, or $\sin(x)$ in general are not, meaning that separate implementations may provide different results when presented with an exact same input, and that their accuracy may differ. We present a methodology and a software tool that is suited for exhaustive and non-exhaustive testing of mathematical functions available as part of the Julia programming language, in various floating-point formats. The software tool is useful to the users of Julia, to quantise the level of accuracy of the mathematical functions and interpret possible effects of errors on their scientific computation codes that depend on these functions. It is also useful to the developers and maintainers of the functions in Julia Base, to test the modifications to existing functions and to test the accuracy of new functions. The software (a test bench) is designed to be easy to set up for running the accuracy tests in automatic regression testing. Our focus is to provide software that is user friendly and allows to avoid the need for specialised knowledge of floating-point arithmetic or the workings of mathematical functions; users only need to supply a list of formats, choose the rounding modes, and specify the input space search strategies based on how long they can afford the testing to run. We have utilized the test bench to determine the errors of a subset of mathematical functions in Julia 1.12.7, for binary16, binary32, and binary64 IEEE 754 floating-point formats, and found $0.49$ to $0.51$ULPs in binary16, and $0.49$ to $2.4$ULPs of error in binary32 and binary64.

==> data/HEX_test-binary16RN-exhaustive-nofastmath.txt <==
Function   Fastmath            ULPs                          Input                         Output                Tests                 Infs             Failures
acos          false    0.5000209104                         0xb874                         0x4052                30722                    0                    0
acosh         false    0.5000476889                         0x3ce4                         0x393e                16384                    0                    0
asin          false    0.4999321758                         0xb05e                         0xb061                30722                    0                    0
asinh         false    0.5000663664                         0xdc0a                         0xc640                63488                    0                    0
atan          false    0.5000253868                         0xa745                         0xa744                63488                    0                    0
atanh         false    0.4998558079                         0xa894                         0xa895                30720                    0                    0
cbrt          false    0.4999850283                         0xf151                         0xcd8b                63488                    0                    0
cos           false    0.5000055376                         0xab7c                         0x3bfc                63488                    0                    0
cosh          false    0.5000406914                         0xa800                         0x3c00                37834                    0                    0
cospi         false    0.4999378116                         0x9f34                         0x3bff                63488                    0                    0
exp           false    0.5000281367                         0x25cf                         0x3c18                38325                    0                    0
exp10         false    0.5002354337                         0xc387                          0x9a6                35851                    0                    0
exp2          false    0.5000138272                         0x11c5                         0x3c00                39425                    0                    0
log           false    0.5000359742                         0x1d78                         0xc53c                31743                    0                    0
log10         false    0.5000585594                         0x69d0                         0x42f2                31743                    0                    0
log1p         false    0.5000086234                         0x9dfd                         0x9e02                47104                    0                    0
log2          false    0.4999110303                         0x3489                         0xbf47                31743                    0                    0
sin           false    0.5000398824                         0xdcb0                         0x3c00                63488                    0                    0
sinh          false    0.4999841574                         0xc758                         0xe20a                37834                    0                    0
sinpi         false    0.4998899516                         0x8317                         0x88da                63488                    0                    0
sqrt          false    0.4999389499                          0xbff                         0x23ff                31744                    0                    0
tan           false    0.5000161100                         0xa894                         0xa894                63488                    2                    0
tanh          false    0.4999448018                         0xa745                         0xa744                35076                    0                    0
tanpi         false    0.5000584026                         0x87f2                         0x8e3e                63488                 2048                    0


==> data/HEX_test-binary32RN-exhaustive-nofastmath.txt <==
Function   Fastmath            ULPs                          Input                         Output                Tests                 Infs             Failures
acos          false    0.9179250677                     0xbf001bc1                     0x40061296           2130706436                    0                    0
acosh         false    1.9944941297                     0x3f80fde1                     0x3dfec5dd           1073741826                    0                    0
asin          false    0.7298913713                     0xbf003007                     0xbf06420b           2130706436                    0                    0
asinh         false    1.5277680587                     0xbdf6422d                     0xbdf5ab3f           4278190082                    0                    0
atan          false    0.8521076359                     0xbf3133b9                     0xbf1b0000           4278190082                    0                    0
atanh         false    1.9411387117                     0xbbff65bf                     0xbbff6710           2130706434                    0                    0
cbrt          false    0.4999999820                     0xff0353b5                     0xd4a2a7bc           4278190082                    0                    0
cos           false    0.5009001762                     0xc6756516                     0xbf668924           4278190082                    0                    0
cosh          false    2.4140868360                     0xc2b2bd8a                     0x7f748a97           2238032380                    0                    0
cospi         false    0.5000704434                     0xbed84b69                     0x3e770414           4278190081                    0                    0
exp           false    0.8934687937                     0x41d5850f                     0x52b5b58b           2239758570                    0                    0
exp10         false    1.0477928032                     0x4082da24                     0x463fd818           2219674258                    1                    0
exp2          false    0.8747607674                     0xc2fcd824                       0x5f8724           2249523203                    0                    0
log           false    0.5507246331                     0x3f886449                     0x3d820cc5           2139095041                    0                    0
log10         false    0.5866946950                     0x3f886f01                     0x3ce30304           2139095041                    0                    0
log1p         false    0.5635540398                     0x3da7f157                     0x3da1695a           3204448258                    0                    0
log2          false    0.5707293911                     0x3f8a6cff                     0x3de75c21           2139095041                    0                    0
sin           false    0.5009001286                     0xf3a291c1                     0xbf4ecafe           4278190082                    0                    0
sinh          false    2.4140868360                     0xc2b2bd8a                     0xff748a97           2238032379                    0                    0
sinpi         false    0.5000706535                     0xb81ffe78                     0xb8fb5169           4278190081                    0                    0
sqrt          false    0.4999999925                      0x17fffff                     0x207fffff           2139095040                    0                    0
tan           false    0.7998569047                     0xd170ec32                     0xc0ffd53c           4278190082                    0                    0
tanh          false    1.3663689677                     0xbe0085d0                     0xbdffb443           2183158122                    0                    0
tanpi         false    0.5000820140                     0xbe7ffa56                     0xbf7ff71b           4278190081             16777216                    0


==> data/HEX_test-binary64RN-hours-nofastmath.txt <==
Function   Fastmath            ULPs                          Input                         Output                Tests                 Infs             Failures
acos          false    0.8981716899             0xbfe0a3b89e5d2533             0x4000f0e826ec2a2c          35945660999                    0                    0
acosh         false    2.0717162169             0x3ff007a1c706f714             0x3faf4018202c9e30          55465027428                    0                    0
asin          false    0.9112849875             0x3fe01f09762d427f             0x3fe0e5347e60eb60         109845841840                    0                    0
asinh         false    1.5675679493             0x3fe09c8648c9d7e0             0x3fdfe319501a61a9          76942318515                    0                    0
atan          false    0.8546809703             0xbfe6170e17cba99d             0xbfe35592a2dc67fe         131619455348                    0                    0
atanh         false    1.9824702102             0x3f5ff99856eb58fa             0x3f5ff99afffcd164          95805066037                    0                    0
cbrt          false    0.6670587791             0x1ef1dd7d6c03bcae             0x34f09959b1af536b         120581638162                    0                    0
cos           false    0.8342508984             0xe53842e9244a90f7             0xbfe6d718112e9654         104850322267                    0                    0
cosh          false    1.9222140065             0xc08633c654fee2ba             0x7fefdf25fc26e7c0         113447436005                    0                    0
cospi         false    0.9086853433             0xc165af6af82a14c9             0x3fe6fd5760cf413e         125638943760                    0                    0
exp           false    0.7599641828             0xc086236125f6a5bf                0xf96cedc5cc2d6         373340358238                    0                    0
exp10         false    0.7599682349             0xc0733a76d7e9ad31                0xff33410c776c4         199397542878                    0                    0
exp2          false    0.7597096111             0xc08ff0695ed50428                0xf707fe3ecfe7a         262971954784                    0                    0
log           false    0.5556398302             0x3ff130dfce1be78d             0x3fb260fb53fbae26          58820376519                    0                    0
log10         false    0.5839806728             0x3ff112e66ae00811             0x3f9ce3536c4545ca          28816371840                    0                    0
log1p         false    0.5628711158             0x3fb10715d82eec14             0x3fb07c3d04811a36          85684777861                    0                    0
log2          false    0.5981813131             0x3ff112c88840049b             0x3fb7fb28f1698e53          30838755843                    0                    0
sin           false    0.8303157377             0x430ee587cfd8b1fb             0x3fe6d86dc8f8c06c         110288968550                    0                    0
sinh          false    1.9329655205             0x408633c1ef870d46             0x7fefcda6f9a5af4d         106683882191                    0                    0
sinpi         false    0.9101579888             0x4146ceb1de91aca4             0xbfe768728d6d3d94         100385374571                    0                    0
sqrt          false    0.4999999999             0x3fefffffffffffff             0x3fefffffffffffff         121372563006                    0                    0
tan           false    1.0863515967             0xe20ffb6769094dec             0xbfe995035cde0058          98509753314                    0                    0
tanh          false    1.5867232978             0x3fe005a26c5e03ac             0x3fdd9c2fe6a7e6ca         113300727576                    0                    0
tanpi         false    2.4604355168             0xc0c46be02be31e63             0x3fefbb59c24f770c          42168871561             20600327                    0


==> data/test-binary16RN-exhaustive-nofastmath.txt <==
Function   Fastmath            ULPs                          Input                         Output                           MPFR                Tests                 Infs             Failures
acos          false    0.5000209104        -5.5664062500000000e-01         2.1601562500000000e+00     2.16113285334065681345e+00                30722                    0                    0
acosh         false    0.5000476889         1.2226562500000000e+00         6.5527343750000000e-01     6.55517601410596166761e-01                16384                    0                    0
asin          false    0.4999321758        -1.3647460937500000e-01        -1.3684082031250000e-01    -1.36901847189433971099e-01                30722                    0                    0
asinh         false    0.5000663664        -2.5850000000000000e+02        -6.2500000000000000e+00    -6.24804661575624757219e+00                63488                    0                    0
atan          false    0.5000253868        -2.8396606445312500e-02        -2.8381347656250000e-02    -2.83889774381531884711e-02                63488                    0                    0
atanh         false    0.4998558079        -3.5766601562500000e-02        -3.5797119140625000e-02    -3.57818647519537981824e-02                30720                    0                    0
cbrt          false    0.4999850283        -1.0888000000000000e+04        -2.2171875000000000e+01    -2.21640627339313336479e+01                63488                    0                    0
cos           false    0.5000055376        -5.8471679687500000e-02         9.9804687500000000e-01     9.98291018328943276314e-01                63488                    0                    0
cosh          false    0.5000406914        -3.1250000000000000e-02         1.0000000000000000e+00     1.00048832098772337638e+00                37834                    0                    0
cospi         false    0.4999378116        -7.0343017578125000e-03         9.9951171875000000e-01     9.99755829009599490090e-01                63488                    0                    0
exp           false    0.5000281367         2.2689819335937500e-02         1.0234375000000000e+00     1.02294919127266144645e+00                38325                    0                    0
exp10         false    0.5002354337        -3.7636718750000000e+00         1.7237663269042969e-04     1.72316999979760518929e-04                35851                    0                    0
exp2          false    0.5000138272         7.0428848266601562e-04         1.0000000000000000e+00     1.00048829475314964748e+00                39425                    0                    0
log           false    0.5000359742         5.3405761718750000e-03        -5.2343750000000000e+00    -5.23242173447566558727e+00                31743                    0                    0
log10         false    0.5000585594         2.9760000000000000e+03         3.4726562500000000e+00     3.47363292687384109291e+00                31743                    0                    0
log1p         false    0.5000086234        -5.8479309082031250e-03        -5.8670043945312500e-03    -5.86509701300265014857e-03                47104                    0                    0
log2          false    0.4999110303         2.8344726562500000e-01        -1.8193359375000000e+00    -1.81884774313443351671e+00                31743                    0                    0
sin           false    0.5000398824        -3.0000000000000000e+02         1.0000000000000000e+00     9.99755839901149511231e-01                63488                    0                    0
sinh          false    0.4999841574        -7.3437500000000000e+00        -7.7300000000000000e+02    -7.73249992078742235169e+02                37834                    0                    0
sinpi         false    0.4998899516        -4.7147274017333984e-05        -1.4805793762207031e-04    -1.48117529148054509694e-04                63488                    0                    0
sqrt          false    0.4999389499         2.4402141571044922e-04         1.5617370605468750e-02     1.56211848369593661482e-02                31744                    0                    0
tan           false    0.5000161100        -3.5766601562500000e-02        -3.5766601562500000e-02    -3.57818608432009932423e-02                63488                    2                    0
tanh          false    0.4999448018        -2.8396606445312500e-02        -2.8381347656250000e-02    -2.83889762085240503193e-02                35076                    0                    0
tanpi         false    0.5000584026        -1.2123584747314453e-04        -3.8099288940429688e-04    -3.80873666190476292311e-04                63488                 2048                    0


==> data/test-binary32RN-exhaustive-nofastmath.txt <==
Function   Fastmath            ULPs                          Input                         Output                           MPFR                Tests                 Infs             Failures
acos          false    0.9179250677        -5.0042349100112915e-01         2.0948843955993652e+00     2.09488417674897486409e+00           2130706436                    0                    0
acosh         false    1.9944941297         1.0077477693557739e+00         1.2440083175897598e-01     1.24400846619115246100e-01           1073741826                    0                    0
asin          false    0.7298913713        -5.0073283910751343e-01        -5.2444523572921753e-01    -5.24445192224301617130e-01           2130706436                    0                    0
asinh         false    1.5277680587        -1.2024340778589249e-01        -1.1995553225278854e-01    -1.19955520870029488459e-01           4278190082                    0                    0
atan          false    0.8521076359        -6.9219547510147095e-01        -6.0546875000000000e-01    -6.05468800789572948501e-01           4278190082                    0                    0
atanh         false    1.9411387117        -7.7941115014255047e-03        -7.7942684292793274e-03    -7.79426933319247872811e-03           2130706434                    0                    0
cbrt          false    0.4999999820        -1.7456349920322063e+38        -5.5887905423360000e+12    -5.58879028019200942802e+12           4278190082                    0                    0
cos           false    0.5009001762        -1.5705271484375000e+04        -9.0053009986877441e-01    -9.00530129724751484776e-01           4278190082                    0                    0
cosh          false    2.4140868360        -8.9370193481445312e+01         3.2505123058184743e+38     3.25051279545345458818e+38           2238032380                    0                    0
cospi         false    0.5000704434        -4.2245033383369446e-01         2.4122649431228638e-01     2.41226486860656091292e-01           4278190081                    0                    0
exp           false    0.8934687937         2.6689970016479492e+01         3.9021743308800000e+11     3.90217462365185432076e+11           2239758570                    0                    0
exp10         false    1.0477928032         4.0891284942626953e+00         1.2278023437500000e+04     1.22780244607351593853e+04           2219674258                    1                    0
exp2          false    0.8747607674        -1.2642214965820312e+02         8.7728514566809465e-39     8.77285268248186653163e-39           2249523203                    0                    0
log           false    0.5507246331         1.0655604600906372e+00         6.3500918447971344e-02     6.35009143447530780468e-02           2139095041                    0                    0
log10         false    0.5866946950         1.0658875703811646e+00         2.7711398899555206e-02     2.77113978067511784979e-02           2139095041                    0                    0
log1p         false    0.5635540398         8.2003287971019745e-02         7.8814223408699036e-02     7.88142192098942409470e-02           3204448258                    0                    0
log2          false    0.5707293911         1.0814512968063354e+00         1.1296869069337845e-01     1.12968694945643776276e-01           2139095041                    0                    0
sin           false    0.5009001286        -2.5760141952836207e+31        -8.0778491497039795e-01    -8.07784885114423711742e-01           4278190082                    0                    0
sinh          false    2.4140868360        -8.9370193481445312e+01        -3.2505123058184743e+38    -3.25051279545345458818e+38           2238032379                    0                    0
sinpi         false    0.5000706535        -3.8145546568557620e-05        -1.1983776494162157e-04    -1.19837768580114451333e-04           4278190081                    0                    0
sqrt          false    0.4999999925         4.7019771230294572e-38         2.1684042157240382e-19     2.16840428034752254934e-19           2139095040                    0                    0
tan           false    0.7998569047        -6.4672178176000000e+10        -7.9947795867919922e+00    -7.99477920539049876757e+00           4278190082                    0                    0
tanh          false    1.3663689677        -1.2551045417785645e-01        -1.2485554069280624e-01    -1.24855530512564124725e-01           2183158122                    0                    0
tanpi         false    0.5000820140        -2.4997839331626892e-01        -9.9986428022384644e-01    -9.99864250416635630490e-01           4278190081             16777216                    0


==> data/test-binary64RN-hours-nofastmath.txt <==
Function   Fastmath            ULPs                          Input                         Output                           MPFR                Tests                 Infs             Failures
acos          false    0.8981716899        -5.1998549395026428e-01         2.1176302948781736e+00     2.11763029487817315914e+00          35945660999                    0                    0
acosh         false    2.0717162169         1.0018632673740671e+00         6.1035875251317484e-02     6.10358752513174984114e-02          55465027428                    0                    0
asin          false    0.9112849875         5.0378869134335946e-01         5.2797913249319706e-01     5.27979132493197157592e-01         109845841840                    0                    0
asinh         false    1.5675679493         5.1910700050825298e-01         4.9823601553500879e-01     4.98236015535008704560e-01          76942318515                    0                    0
atan          false    0.8546809703        -6.9031433723039337e-01        -6.0419589813977814e-01    -6.04195898139778237410e-01         131619455348                    0                    0
atanh         false    1.9824702102         1.9515979471882981e-03         1.9516004249001346e-03     1.95160042490013498734e-03          95805066037                    0                    0
cbrt          false    0.6670587791        1.2707205945380697e-159         1.0831369116866178e-53     1.08313691168661765732e-53         120581638162                    0                    0
cos           false    0.8342508984       -3.9325364209167390e+179        -7.1375659328323104e-01    -7.13756593283231137087e-01         104850322267                    0                    0
cosh          false    1.9222140065        -7.1047184180383124e+02        1.7904840120681877e+308    1.79048401206818810039e+308         113447436005                    0                    0
cospi         false    0.9086853433        -1.1369303755136864e+07         7.1842545421717552e-01     7.18425454217175417794e-01         125638943760                    0                    0
exp           false    0.7599641828        -7.0842243569081609e+02        2.1679303384501584e-308    2.16793033845015801849e-308         373340358238                    0                    0
exp10         false    0.7599682349        -3.0765401450424093e+02        2.2181223393791958e-308    2.21812233937919542974e-308         199397542878                    0                    0
exp2          false    0.7597096111        -1.0220514504091161e+03        2.1471199884216162e-308    2.14711998842161580440e-308         262971954784                    0                    0
log           false    0.5556398302         1.0744321871884239e+00         7.1792324069683916e-02     7.17923240696839237102e-02          58820376519                    0                    0
log10         false    0.5839806728         1.0671142744836326e+00         2.8210929377854112e-02     2.82109293778541137809e-02          28816371840                    0                    0
log1p         false    0.5628711158         6.6514363555072287e-02         6.4395726775821810e-02     6.43957267758218177399e-02          85684777861                    0                    0
log2          false    0.5981813131         1.0670857736843462e+00         9.3676146448666217e-02     9.36761464486662087911e-02          30838755843                    0                    0
sin           false    0.8303157377         1.0870775964687994e+15         7.1391953708918043e-01     7.13919537089180525937e-01         110288968550                    0                    0
sinh          false    1.9329655205         7.1046969514378793e+02        1.7866445740397928e+308    1.78664457403979237637e+308         106683882191                    0                    0
sinpi         false    0.9101579888         2.9894117388206292e+06        -7.3149993536383073e-01    -7.31499935363830632289e-01         100385374571                    0                    0
sqrt          false    0.4999999999         9.9999999999999989e-01         9.9999999999999989e-01     9.99999999999999944489e-01         121372563006                    0                    0
tan           false    1.0863515967       -2.3021515347690464e+164        -7.9944008005260070e-01    -7.99440080052600819544e-01          98509753314                    0                    0
tanh          false    1.5867232978         5.0068780103184940e-01         4.6265790486323211e-01     4.62657904863232017538e-01         113300727576                    0                    0
tanpi         false    2.4604355168        -1.0455751339330518e+04         9.9161994887592320e-01     9.91619948875923469304e-01          42168871561             20600327                    0

